ARCHITECT: Arbitrary-precision Hardware with Digit Elision for Efficient Iterative Compute

Many algorithms feature an iterative loop that converges to the result of interest. The numerical operations in such algorithms are generally implemented using finite-precision arithmetic, either fixed- or floating-point, most of which operate least-significant digit first. This results in a fundamental problem: if, after some time, the result has not converged, is this because we have not run the algorithm for enough iterations or because the arithmetic in some iterations was insufficiently precise? There is no easy way to answer this question, so users will often over-budget precision in the hope that the answer will always be to run for a few more iterations. We propose a fundamentally new approach: with the appropriate arithmetic able to generate results from most-significant digit first, we show that fixed compute-area hardware can be used to calculate an arbitrary number of algorithmic iterations to arbitrary precision, with both precision and approximant index increasing in lockstep. Consequently, datapaths constructed following our principles demonstrate efficiency over their traditional arithmetic equivalents where the latter's precisions are either under- or over-budgeted for the computation of a result to a particular accuracy. Use of most-significant digit-first arithmetic additionally allows us to declare certain digits to be stable at runtime, avoiding their recalculation in subsequent iterations and thereby increasing performance and decreasing memory footprints. Versus arbitrary-precision iterative solvers without the optimisations we detail herein, we achieve up-to 16$\times$ performance speedups and 1.9x memory savings for the evaluated benchmarks.

==> data/RAM_JA.dat <==
Digits factor
8	0.64		
16	0.64	
32	0.64	
64	0.81	
128	1.32	
256	1.43		
512	1.50




==> data/RAM_NR.dat <==
Digits factor
15	0.77
29	0.77
57	0.77
113	0.77
225	0.77
449	1.40
897	1.43
1793	1.75
3585	1.85



==> data/ThreeComparisonJA.dat <==
P	 LUT16	FF16	f16	LUTPISO	FFPISO	fPISO		LUTAch	FFAch	fAch	PerfAch	PerfPISO Perf16
32	16.5	4.10	95	0.05	0.02	320		0.29	0.07	65	10.4	0.010	0.09
64	16.5	4.10	95	0.09	0.04	300		0.29	0.07	65	12.2	0.022	0.31
128	16.5	4.10	95	0.19	0.08	263		0.29	0.07	65	16.8	0.049	1.15
256	16.5	4.10	95	0.31	0.15	198		0.29	0.07	65	28.7	0.13	4.45
512	16.5	4.10	95	0.61	0.29	135		0.29	0.07	65	68.9	0.38	17.52
1024	16.5	4.10	95	1.22	0.59	95		0.29	0.07	65	231.1	1.08	69.53
2048	16.5	4.10	95	3.37	1.65	60 	0.29	0.07	65	1072.2	3.42	277.02



==> data/ThreeComparisonNR.dat <==
P	D	 	LUT16	FF16	f16		LUTPISO	FFPISO	fPISO	LUTAch	FFAch	fAch	PerfAch	PerfPISO Perf16
32	29		2.60	0.80	90		0.020	0.0069	310		0.31	0.06	85	0.019	0.00042	0.008 
64	57		2.60	0.80	90      0.038	0.013	305		0.31	0.06	85		0.058	0.0011	0.028
128	113		2.60	0.80	90      0.065	0.025	300		0.31	0.06	85	0.19	0.0025	0.096
256	225		2.60	0.80	90      0.13	0.050	228		0.31	0.06	85	0.72	0.0079	0.36
512	449		2.60	0.80	90      0.26	0.098	195		0.31	0.06	85	2.89	0.021	1.43
1024	897 	2.60	0.80	90      0.56	0.20	122		0.31	0.06	85	12.01	0.074	5.64
2048	1793	2.60	0.80	90      1.12	0.39	56		0.31	0.06	85	49.6	0.35	22.4









==> data/performance.dat <==
Acc	 SerialNRvsMSDNR	SerialNRvsParaNR		
15		0.97		1.05		
29		0.96		1.04		
49		1.09		1.01		
105		1.33		1		
219		1.92		1		


==> data/qualJA.dat <==
m		TArchAB		TArchBC	
0.011	0.73    	2.9	
0.046	0.91    	3.6	
0.093	0.91    	3.6	
0.42	1.2			4.8
1		2.4    		9.4	
2		7.6   		30.2	
2.001	nan     	0.001	


==> data/qualNR.dat <==
aAB			TArchAB		aBC			TArchBC		
1			0.85	   	1		3.4
2			0.85		2		3.4
4			1.24		4		5.0
8			1.24    	8		5.0
16			1.7   		8.001	0.001
			


==> data/scalability.dat <==
D	 	BRAMNR	fNR		BRAMJA		fJA		P	K	
1024	0.69	121		0.74		135		352		45
2048	0.69	122		0.74        135	    504		64
4096	1.1	115		1.04        130	    720		91
8192	1.7	110		1.6        120	    1016	128
16384	3.1	105		2.8        113	    1440	181
32768	5.9	106		5.2        92	    2040	256
65536	12	94		10        77	    2888	362
131072	23	85		20        65	    4088	512
262144	45	60		39        50	    5784	724
524288 90	48	77	42	8184	1023


==> data/time_JA.dat <==
Digits clknew_JA	clkold_JA	factor_both	factor_para
8	1098	1029	1.07	1.06		
16	5517	5230	1.05	1.05
32	38632	34450	1.12	1.03
64	267317	257585	1.04	1.02		
128	2018928	1953606	1.03	1.01	
256	15531273	1506348	1.03	1.003
512	122994832	126684677	1.03	1.001


==> data/time_NR.dat <==
Digits 	factor_both	factor_para
15	1.2	1.06
29	1.1	1.05
57	1.4	1.03
113	1.7	1.02
225	2.5	1.014
449	3.8	1.007
897	6.4	1.004
1793	11	1.002
3585	16	1.001	


